Shattering the Ephemeral Storage Cost Barrier for Data-Intensive Serverless Workflows

Serverless computing is a popular cloud deployment paradigm where developers implement applications as workflows of functions that invoke each other. Cloud providers automatically scale function instances on demand and forward workflow requests to appropriate instances. However, current serverless clouds lack efficient cross-function data transfer, limiting the execution of data-intensive applications. Functions often rely on third-party services like AWS S3, AWS ElastiCache, or multi-tier solutions for intermediate data transfers, which introduces inefficiencies. We demonstrate that such through-storage transfers make data-intensive deployments economically impractical, with storage costs comprising more than 24-99% of the total serverless bill. To address this, we introduce Zipline, a fast, API-preserving data communication method for serverless platforms. Zipline enables direct function-to-function transfers, where the sender function buffers payloads in memory and sends a reference to the receiver. The receiver retrieves the data directly from the sender's memory, guided by the load balancer and autoscaler. Zipline integrates seamlessly with existing autoscaling, maintains invocation semantics, and eliminates the costs and overheads of intermediate services. We prototype Zipline in vHive/Knative on AWS EC2 nodes, demonstrating significant improvements. Zipline reduces costs and enhances latency and bandwidth compared to AWS S3 (the lowest-cost solution) and ElastiCache (the highest-performance solution). On real-world applications, Zipline lowers costs by 2-5x and reduces execution times by 1.3-3.4x versus S3. Compared to ElastiCache, Zipline achieves 17-772x cost reductions while improving performance by 2-5%.

==> dblp-alias.txt <==
% in the alphabetic order please

agache:firecracker DBLP:conf/nsdi/AgacheBILNPP20
ahn:revisiting DBLP:conf/isca/AhnJH12
aho:storing DBLP:conf/focs/AhoL86
alam:do DBLP:conf/isca/AlamZEE17
ankit:adaptive DBLP:conf/usenix/BhardwajKS20
barr:spectlb DBLP:conf/isca/BarrCR11
barr:translation DBLP:conf/isca/BarrCR10
basu:efficient DBLP:conf/isca/BasuGCHS13
benson:understanding DBLP:conf/sigcomm/BensonAAZ09
bhargava:accelerating DBLP:conf/asplos/BhargavaSSM08
bhatta:shared DBLP:conf/hpca/BhattacharjeeLM11
bhatta:translation DBLP:conf/asplos/Bhattacharjee17
brooker:restoring DBLP:journals/corr/abs-2102-12892
%bruening:efficient DBLP:phd/ndltd/Bruening04
bugnion:hardware DBLP:series/synthesis/2017Bugnion
bulck:foreshadow DBLP:conf/uss/BulckMWGKPSWYS18
burckhardt:netherite DBLP:journals/corr/abs-2103-00033
cadden:seuss DBLP:conf/eurosys/CaddenUADKA20
cafarella:dbos DBLP:journals/corr/abs-2007-11112
carreira:cirrus DBLP:conf/cloud/CarreiraFTZK19
chard:funcx DBLP:conf/hpdc/ChardBLSWBFC20
copik:sebs DBLP:journals/corr/abs-2012-14132
cortez:resource DBLP:conf/sosp/CortezBMRFB17
dean:tail DBLP:journals/cacm/DeanB13
wang:replayable DBLP:conf/eurosys/WangHW19
klimovic:pocket DBLP:conf/osdi/KlimovicWSTPK18
klimovic:understanding DBLP:conf/usenix/KlimovicWKSPT18
kraska:case DBLP:conf/sigmod/KraskaBCDP18
du:supporting DBLP:conf/hpca/DuZCMM15
du:catalyzer DBLP:conf/asplos/DuYXZYQWC20
cox:efficient DBLP:conf/asplos/CoxB17
eismann:serverless DBLP:journals/software/EismannSESGHAI21
ferdman:clearing DBLP:conf/asplos/FerdmanAKVAJKPAF12
fouladi:encoding DBLP:conf/nsdi/FouladiWSBZBSPW17
fouladi:laptop DBLP:conf/usenix/FouladiRILCKZW19
fredman:storing DBLP:conf/focs/FredmanKS82
gan:deathstar DBLP:conf/asplos/GanZCSRKBHRJHPH19
gandhi:agile DBLP:conf/isca/GandhiHS16
gandhi:efficient DBLP:conf/micro/GandhiBHS14
grambow:befaas DBLP:journals/corr/abs-2102-12770
hellerstein:serverless DBLP:conf/cidr/HellersteinFGSS19
iandola:squeezenet DBLP:journals/corr/IandolaMAHDK16
jiang:demystifying DBLP:conf/sigmod/JiangGLWAKS0021
jonas:cloud DBLP:journals/corr/abs-1902-03383
jonas:cloud2 DBLP:conf/cloud/JonasPVSR17
jouppi:improving DBLP:conf/isca/Jouppi90
%kaffes:centralized DBLP:conf/cloud/KaffesYK19
kanev:profiling DBLP:conf/isca/KanevDHRMWB15
karakostas:rmm DBLP:conf/isca/KarakostasGACHM15
kassing:fat-trees DBLP:conf/sigcomm/KassingVSSS17
kim:functionbench DBLP:conf/IEEEcloud/KimL19
kim:practical DBLP:conf/cloud/KimL19
knauth:dreamserver DBLP:conf/systor/KnauthF14
kogias:lancet DBLP:conf/usenix/KogiasMB19
kogias:crab DBLP:conf/cloud/KogiasIB20
kwon:coordinated DBLP:conf/osdi/KwonYPRW16
maissen:faasdom DBLP:conf/debs/MaissenFKS20
manco:my DBLP:conf/sosp/MancoLSMKSYRH17
margaritov:prefetched DBLP:conf/micro/MargaritovUBG19
meza:revisiting DBLP:conf/dsn/MezaWKM15
misel:prediction DBLP:conf/hpca/PapadopoulouTSM15
muller:lambada DBLP:conf/sigmod/0002MA20
mvondo:ofc DBLP:conf/eurosys/MvondoBNNPKLHWH21
navarro:practical DBLP:conf/osdi/NavarroIDC02
lagar:snowflock DBLP:conf/eurosys/Lagar-CavillaWSPRLBS09
lee:implementing DBLP:conf/sosp/LeePKMO15
li:analyzing DBLP:journals/corr/abs-2106-03601
lu:how DBLP:conf/ndss/LuLN016
lustig:tlb DBLP:journals/taco/LustigBM13
park:hybrid DBLP:conf/isca/ParkHJH17
panwar:making DBLP:conf/asplos/PanwarPG18
pavlo:comparison DBLP:conf/sigmod/PavloPRADMS09
perron:starling DBLP:conf/sigmod/PerronFDM20
picorel:near DBLP:conf/IEEEpact/PicorelJF17
pham:colt DBLP:conf/micro/PhamVJB12
pham:large DBLP:conf/micro/PhamVLB15
pham:increasing DBLP:conf/hpca/PhamBEL14
pu:shuffling DBLP:conf/nsdi/PuVS19
power:supporting DBLP:conf/hpca/PowerHW14
randal:ideal DBLP:journals/csur/Randal20
romero:faast DBLP:journals/corr/abs-2104-13869
romero:llama DBLP:journals/corr/abs-2102-01887
roy:inside DBLP:conf/sigcomm/RoyZBPS15
ryoo:rethinking DBLP:conf/isca/RyooGSJ17
seznec:concurrent DBLP:journals/tc/Seznec04
shahrad:architectural DBLP:conf/micro/ShahradBW19
shahrad:serverless DBLP:conf/usenix/ShahradFGCBCLTR20
shankar:linear DBLP:conf/cloud/ShankarKVPRSRJV20
shillaker:faasm DBLP:conf/usenix/ShillakerP20
sreekanti:cloudburst DBLP:journals/pvldb/SreekantiWLSGHT20
tailluri:surpassing DBLP:conf/asplos/TalluriH94
tang:assessment DBLP:conf/dsn/TangCTS06
thomas:particle DBLP:conf/cloud/ThomasAVP20
ustiugov:design DBLP:conf/memsys/UstiugovDPSBFP18
ustiugov:benchmarking DBLP:conf/asplos/Ustiugov0KBG21
verma:large DBLP:conf/eurosys/VermaPKOTW15
vesely:observations DBLP:conf/ispass/VeselyBOLB16
vrable:scalability DBLP:conf/sosp/VrableMCMVSVS05
yan:translation DBLP:conf/isca/YanLNB19
yaniv:hash DBLP:conf/sigmetrics/YanivT16
yu:characterizing DBLP:conf/cloud/YuLDXZLYQ020
yutaro:prism DBLP:conf/nsdi/HayakawaHSE21
you:ship DBLP:conf/nsdi/YouW0C21
wang:peeking DBLP:conf/usenix/WangLZRS18
wang:reference DBLP:conf/hotos/WangHS21
wang:replayable DBLP:conf/eurosys/WangHW19
wawrzoniak:boxer DBLP:conf/cidr/Wawrzoniak0AB21
zhang:balancing DBLP:conf/hpca/ZhangZJLC17
zhang:fast DBLP:conf/vee/ZhangGBB11
zhang:kappa DBLP:conf/cloud/ZhangFPS20
zhang:mellow DBLP:conf/isca/ZhangNFSXC16
zhang:shreder DBLP:conf/cloud/Zhang00S19
zhang:optimizing DBLP:conf/usenix/ZhangDBG13
zhu:twinkle DBLP:conf/infocom/ZhuJX11
zhuo:slim DBLP:conf/nsdi/ZhuoZZLRKA19

belay:dune DBLP:conf/osdi/BelayBMTMK12
kivity:osv DBLP:conf/usenix/KivityLCEHMZ14
%hand:unikernels DBLP:DBLP:conf/asplos/MadhavapeddyMRSSGSHC13
oakes:sock DBLP:conf/usenix/OakesYZHHAA18
akkus:sand DBLP:conf/usenix/AkkusCRSSBAH18
nelson:migration DBLP:conf/usenix/NelsonLH05
clark:migration DBLP:conf/nsdi/ClarkFHHJLPW05
openlambda:hotcloud DBLP:conf/hotcloud/HendricksonSHVA16
openlambda:login DBLP:journals/usenix-login/HendricksonSOHV16

lee:rifl DBLP:conf/sosp/LeePKMO15
fox:harvest DBLP:conf/hotos/FoxB99
kogias:r2p2 DBLP:conf/usenix/KogiasPGFB19
romero:faast DBLP:conf/cloud/RomeroCGGBYFKB21
khandelwal:jiffy DBLP:conf/eurosys/KhandelwalT0AS22
carver:wukong DBLP:conf/cloud/CarverZWAWC20
li:faasflow DBLP:conf/asplos/LiLGCCZG22
lyu:sledge DBLP:conf/eurosys/LyuCAP022
qi:spright DBLP:conf/sigcomm/QiMZWR22
jia:nightcore DBLP:conf/asplos/JiaW21
du:molecule DBLP:conf/asplos/DuLJXZC22
wang:infinicache DBLP:conf/fast/WangZMARST0C20
zhang:sion DBLP:journals/corr/abs-2209-01496
